Carbon Depletion in the Early Solar System

Earth and other rocky objects in the inner Solar System are depleted in carbon compared to objects in the outer Solar System, the Sun, or the ISM. It is believed that this is a result of the selective removal of refractory carbon from primordial circumstellar material. In this work, we study the irreversible release of carbon into the gaseous environment via photolysis and pyrolysis of refractory carbonaceous material during the disk phase of the early Solar System. We analytically solve the one-dimensional advection equation and derive an explicit expression that describes the depletion of carbonaceous material in solids under the influence of radial and vertical transport. We find both depletion mechanisms individually fail to reproduce Solar System abundances under typical conditions. While radial transport only marginally restricts photodecomposition, it is the inefficient vertical transport that limits carbon depletion under these conditions. We show explicitly that an increase in the vertical mixing efficiency, and/or an increase in the directly irradiated disk volume, favors carbon depletion. Thermal decomposition requires a hot inner disk (> 500 K) beyond 3 AU to deplete the formation region of Earth and chondrites. We find FU Ori-type outbursts to produce these conditions such that moderately refractory compounds are depleted. However, such outbursts likely do not deplete the most refractory carbonaceous compounds beyond the innermost disk region. Hence, the refractory carbon abundance at 1 AU typically does not reach terrestrial levels. Nevertheless, under specific conditions, we find photolysis and pyrolysis combined to reproduce Solar System abundances.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
